The COS-Halos Survey: An Empirical Description of the Metal-Line Absorption in the Low-Redshift Circumgalactic Medium

We present the equivalent width and column density measurements for low and intermediate ionization states of the circumgalactic medium (CGM) surrounding 44 low-z, L ~ L* galaxies drawn from the COS-Halos survey. These measurements are derived from far-UV transitions observed in HST/COS and Keck/HIRES spectra of background quasars within an impact parameter R < 160 kpc to the targeted galaxies. The data show significant metal-line absorption for 33 of the 44 galaxies, including quiescent systems, revealing the common occurance of a cool (T ~ 10^{4 - 5} K), metal-enriched CGM. The detection rates and column densities derived for these metal lines decrease with increasing impact parameter, a trend we interpret as a declining metal surface density profile for the CGM. A comparison of the relative column densities of adjacent ionization states indicates the gas is predominantly ionized. The large surface density in metals demands a large reservoir of metals and gas in the cool CGM (very conservatively, M_ CGMcool > 10^9 MSun), which likely traces a distinct density and/or temperature regime from the highly-ionized CGM traced by OVI absorption. The large dispersion in absorption strengths (including non-detections) suggests the cool CGM traces a wide range of densities or a mix of local ionizing conditions. Lastly, the kinematics inferred from the metal-line profiles are consistent with the cool CGM being bound to the dark matters halos hosting the galaxies; this gas may serve as fuel for future star-formation. Future work will leverage this dataset to provide estimates on the mass, metallicity, dynamics, and origin of the cool CGM in low-z, L* galaxies.

==> refresponse.txt <==

Important points that I suggest the authors consider prior to
publication: 
---------------------------
Referee:
1. The COS-Halos survey was organized to observe the CGM of galaxies at < 160 kpc impact 
parameter. For luminous/massive galaxies the virial radius is estimated to be close to twice that 
amount: 200-300+ kpc. Therefore, these observations probe and characterize the inner half of 
that region and may not probe even the entire metal-enriched (by the “host” galaxy) region. 
Comments about the CGM clouds being bound also refer to the inner half of the CGM. Were 
there no “bonus galaxies” at 160-300 kpc impact parameter that could be studied?  I suggest 
that you comment on this issue in this paper making sure that the readers know that the CGM 
could extend much further out. 

Response: 

"Previous studies of  Ly$\alpha$ absorption in galaxy halos have indicated that the CGM of  
$L \approx L^*$ galaxies extends to at least 300 kpc \citep{rudie12, pwc2+11}. We emphasize
 that our survey probes the inner 160 kpc, and therefore may not probe the entire,
metal-bearing CGM of $L^*$ galaxies." 

--------------------------
Referee: 
2. On page 10 you state that you use the AOD method of Savage and Sembach but you have 
coverage at Ly beta and possibly higher Lyman lines for some absorbers. It would be helpful to 
know why you decided against using the more accurate curve-of-growth
technique. 

Response: 

We have now clarified this point in the text: "Additionally, we have
derived column densities using the curve-of-growth technique,   but
they rarely give converged values because of significant component
structure of the observed absorption lines. While the  curve-of-growth
technique can be more accurate for a single component, or profiles
that are dominated by a single strong component,  that condition does
not often hold in these strong absorbers." 
----------------------------

Referee: 

3. In Table 1 you list the oxygen abundance for these “host” galaxies but don’t tell us how you 
obtained these values. If from H~II region emission lines, what technique was used? Did you use 
Lick indices for galaxies without emission lines? Or are the stars **** in that column indicative 
of galaxies without emission lines? A brief explanation is appropriate, even though you say you 
will discuss in detail elsewhere.  

Response: 

 The details of the oxygen abundance derivation were presented
in Werk et al. 2012 (ApjS 198, 3 --  The COS-Halos Survey: Keck LRIS
and Magellan MagE Optical Spectroscopy), and indeed rely on emission
lines in the specta of the galaxies. We have clarified this point in
the caption of table 1 in several locations so that the reader can
refer to Werk et al. 2012 for the details of the oxygen abundance
determination. 

-------------------------

Referee: 

4. Page 13 paragraph 2. In this paragraph you discuss the decrease of low ion column density with 
impact parameter suggesting either metallicity or ionization state as a cause. You briefly discuss 
and then discount metallicity but do not discuss ionization. While your Figure 10 could have 
something to say about this conjecture, its result is not clear (at least to me) in this regard. In 
Figure 10 you plot the Si~III/Si~II ratio with respect to SFR/R^2. What does a plot of this ratio 
versus R reveal? Is there nothing more definitive you can say on this
issue?  

Response: 

With respect to ratios of metal lines in adjacent ionization states,
there no apparent trend with R -- though it's hard to say definitively
because of the combination of upper limits and lower limits in the COS
data. It's therefore very hard to make a definitive statement
about radial variations of ionization state without photoionization
modeling. We are working on that paper and will leave the complete
discussion until then. 

-------------------------

Referee: 

5. Page 16 and throughout. You discuss the passive or non-SF galaxies along with the SF galaxies 
but obtain somewhat different results including a “bi-modal” covering factor of Si~III and C~III 
and an increasing metal-enrichment with radius. These strange results can be understood if the 
source (and perhaps even the ultimate fate) of these CGM clouds are NOT the non-SF galaxy but 
a slightly fainter SF-galaxy nearby. The absence of a SF-galaxy nearby
would result in a non-detection; the presence of a SF-galaxy would mean you could be measuring the wrong radius for 
the metal enrichment. I have only 3 non-SF galaxies in the sample I am analyzing and there are 
good alternative IDs for each absorber with a slightly fainter SF-galaxy only marginally further 
away. This deserves a comment in my opinion and a richer discussion including the Thom et al. 
(2012) results. 

Response: 

We cannot rule out the presence of  very faint star-forming dwarf
galaxies near and at the same redshift as the passive galaxies in our sample. I think this is an
important thing to note, but of course, this gas, regardless of
whether it is associated with a small SF satellite galaxy at the same
redshift as the elliptical galaxy is still physically associated with the elliptical galaxy 
and very likely bound to its dark matter halo.   We
aren't trying to ascertain the *origin* of the CGM of non-SF galaxies
in this paper, only establishing whether one exists and what some of
its empirical properties are. Furthermore, for nearly all of the
cases for which we are associating metal line absorption with an
elliptical galaxy, there are not really any faint SF galaxy candidates
seen in the SDSS images, though admittedly they may still be there if they
are fainter than ~0.1 L*. We have added the following: 

"A less likely option to explain this result would be that all of the non-SF galaxies
for which we have detected low and intermediate ion absorption have a
fainter, SF galaxy in their vicinity that is associated with the
gas. We have not completed a redshift survey of all faint sources in
the COS-Halos quasar fields, and the SDSS images are not sensitive to
galaxies fainter than ~0.1L$^{*}$ at z$\sim$ 0.2, so it is impossible
to comment in detail about this option. However, we do note that a
visual inspection of the SDSS images of the non-SF galaxy QSO fields
yields very few additional  blue L$>$0.1L$^{*}$ candidates within two arcminutes.
Even if there are other star-forming galaxies in their vicinity, the CGM gas is nonetheless 
physically associated with the elliptical and likely bound to its dark matter halo. 
Establishing the origin of the CGM is beyond the scope of this empirically-focused paper."




-----------------------------

Referee: 

6.  Page 17 1st paragraph in discussing Figure 10. While you are testing the possible importance of 
a hot stellar UV component to ionizing these clouds, you may want to have a look at Giroux & 
Shull (1997; AJ 113, 1505) where those authors derive an equation for the “proximity distance” 
where the stellar UV flux = extra-galactic ionizing flux with the escape fraction (f_esc) and SFR as 
adjustable parameters. This will allow you to estimate whether you might expect to see 
contributions from stellar UV sources or not (recall that impact parameter is a minimum radius). 
This will be a more important issue when you present your photo-ionization modeling in a later 
paper. 

Response: 

Indeed, we will discuss various photoionization models in detail in
the follow-up paper that is forthcoming and will make sure to look at
the above reference. 

----------------------------------
Referee: 

7. Page 19 Section 4.4. While you compare your results to only the earlier Mg~II work (this is the 
first time you stray from your Mg+ convention), you have forgotten about the extensive work of 
Chen and Lanzetta on C~IV. In fact, her work shows that C~IV extends to ~ 150 kpc. This seems 
relevant to your work and at least should be referenced. 

Response: 

Thanks for pointing this out. We now reference Chen and Lanzetta's
work on CIV in section 4.4. 
 
----------------------------------
Referee: 

8.  Pages 21 and 22 in discussion of Figure 14. I find the symbol “NO dot” very confusing especially 
when you then use N(O dot) (page 22 line 2) to indicate the minimum oxygen column (of O~VI, 
which you also have strayed into using rather than O+5 which you use elsewhere). I suggest that 
you consider: N_min(O+5) = minimum O~VI column density, since it is more descriptive. 
Otherwise, the reader will spend all their time trying to decipher your symbolism rather than 
understand your result. 


Response: 

Indeed, we must not have been clear, since NOdot is supposed to be a
minimum metal column density, or a "pseudo-oxygen" ionic column
density, (derived from all the metal-line measurements). We now try to
additionally clarify this symbolism on page 22 by calling it N_min(O) and updating the text with additional clarification.
 N_min(O+5) is not appropriate. We have also corrected the instances of OVI versus O+5. 

---------------------------

Referee: 

9.  Page 23. You use the term “patchy”, presumably to mean area covering factor <1. But patchy 
could also refer to a non-unity volume filling factor. I suggest that
you clarify your meaning here.  

Response: 
Indeed, patchy would imply a non-unity volume filling factor. We have
clarified this point. 

---------------------------

Referee: 
 
10. Page 102 Figure 5. The labeling and caption are confusing in my opinion. In the caption you say 
that the dashed and dotted lines demark two regions, when in fact they define 4 regions. In line 
4 of the caption “positive” is misspelled. In line 5 you state: “…where the majority of non- 
detections are occupied.” Please consider rewording this sentence for clarity. Finally and most 
importantly, by your labeling I would come to believe that absorbers only at the upper left are 
highly-ionized and absorbers only at the lower right are metal-poor. I think this labeling can be 
improved. In my opinion, this Figure deserves some attention before
publication. 


Response: 

We have updated Figure 5 and its caption accordingly. We now label and describe the four distinct regions of this plot. 

--------------------------

 
Minor points 

Referee: 

1. Beginning in the Abstract and throughout the paper you use the term  “cool” for these clouds, 
presumably referring to many recent numerical modeling papers which define cloud 
temperatures based on the virial temperature. However, there are decades of precedent in 
observational papers for describing these clouds as “warm”, in analogy to the three-phase 
interstellar medium. Also “cool” might be misconstrued as “cold” as in the disk-like gas detected 
as damped Ly alpha absorbers. This is an observational paper, “warm” is more descriptive than “cool” and has a well-defined meaning observationally.  I suggest that you stick to the more 
specific term “warm.” 

Response: 

After conferring with the COS-Halos team, I have decided to stick with the existing terminology. To make this terminology more transparent, we now clearly define cool and warm CGM gas phases in the introduction: 
"For the purpose of this work, we define cool CGM gas in the temperature range 10$^4$ K $\le$ T $<$ 10$^5$ K, and warm CGM gas in the temperature range  10$^5$ K $\le$ T $<$ 10$^6$ K." 



2.  Page 12, last paragraph, line 2. There is a semi-colon in parentheses followed by a blank. This 
appears to be a typo. 

Response: 
Fixed. 


3.  Page 14 paragraph 2 describes Figure 6, but, in fact, describes ONLY the top portion of Figure 6. 
The bottom portion is described much later in the paper. This was confusing to me so I suggest 
that you alter your discussion on page 14 to be clear about which panels are being discussed 
and where in the text the remainder of Figure 6 will be discussed. 

Response: 
Fixed. 

4. Page 15 paragraph 3: surely the greater dynamic range of the Si~III detections are due at least in 
part to its higher f lambda value. Leaving this without comment will cause some readers to place 
greater importance on this difference between Si~II and Si~III. 

Response: 

We have added the sentence: "Si$^{++}$ ( f$_{\lambda,1206}$ = 1.660) has a larger oscillator strength than Si$^{+}$  (f$_{\lambda, 1260}$  = 1.007),  which may play a role in this difference."

5. Page 16 3rd paragraph line 7. I was not aware that a superscript ~ is a standard sign for a median 
value. If it is, fine. But it should go over the “N” not the “Si”. 

Response: 
Fixed. 

6. Page 17 2nd paragraph line 8: The phrase “And we remind the reader that” is unnecessary. 

Response: 
Deleted. 

7. Page 19 4th paragraph line 1: The word “sanity” is fun but unnecessary. 

Response: 
removed. 

8. Page 20 2nd paragraph line 4. Table 7 is not properly referenced. 

Response: 
Fixed. 

9. Page 100 Caption line 2: Voigt is misspelled. 

Response: 
Fixed. 


Additional minor (but notable) changes: 
1. We added the HI individual line measurements to Table 3 for consistency. 
2. We added the word "Metal Line" to the title to distinguish it from the HI survey. 

